HPIPE: Heterogeneous Layer-Pipelined and Sparse-Aware CNN Inference for FPGAs

We present both a novel Convolutional Neural Network (CNN) accelerator architecture and a network compiler for FPGAs that outperforms all prior work. Instead of having generic processing elements that together process one layer at a time, our network compiler statically partitions available device resources and builds custom-tailored hardware for each layer of a CNN. By building hardware for each layer we can pack our controllers into fewer lookup tables and use dedicated routing. These efficiencies enable our accelerator to utilize 2x the DSPs and operate at more than 2x the frequency of prior work on sparse CNN acceleration on FPGAs. We evaluate the performance of our architecture on both sparse Resnet-50 and dense MobileNet Imagenet classifiers on a Stratix 10 2800 FPGA. We find that the sparse Resnet-50 model has throughput at a batch size of 1 of 4550 images/s, which is nearly 4x the throughput of NVIDIA's fastest machine learning targeted GPU, the V100, and outperforms all prior work on FPGAs.

==> tikz/compilerFlow.tikz <==
\begin{tikzpicture}

\end{tikzpicture}

==> tikz/interfaceWaveform.tikz <==

\begin{wave}{9}{5}
  \nextwave{\texttt{can\_write\_data}} \bit{0}{1} \bit{1}{5}
  \nextwave{\texttt{can\_write\_data}} \bit{0}{2} \bit{1}{4}
  \nextwave{\texttt{new\_oc}} \bit{0}{3} \bit{1}{0.9} \bit{0}{2.1}
  \nextwave{\texttt{data[0]}} \unknown{1.4} \unknown{2.6} \known{0x20}{1} \unknown{1}
  \nextwave{\texttt{data\_valid[0]}} \bit{0}{4.05} \bit{1}{0.95} \bit{0}{1}
  \nextwave{\texttt{data[1]}} \unknown{1.6} \unknown{2.5} \unknown{0.9} \known{0x3A}{1}
  \nextwave{\texttt{data\_valid[1]}} \bit{0}{5} \bit{1}{1}
  \nextwave{\texttt{data[$W-1$]}} \unknown{1.7} \unknown{2.5} \unknown{0.8} \known{0xFA}{1}
  \nextwave{\texttt{data\_valid[$W-1$]}} \bit{0}{5} \bit{1}{1}
  \dividetime{1.5}{9}
  \dividetime{4}{9}
  \edgearrow{1}{1}{2}{2}{thick, c_data_valid}
  \edgearrow{2}{2}{3}{3}{thick, c_data_valid}
  \node[c_data_valid] at (-1,-1.4) () {\footnotesize\texttt{output of consumer}};
  \node[c_data_valid] at (-1,-2.4) () {\footnotesize\texttt{input to producer}};
  \node[c_data_valid, align=center] at (5,-2.5) (comment) {\footnotesize No assumption that\\\footnotesize data arrives in sync};
  \draw [c_data_valid, ->, thick] ($(comment.south)-(0.5,0)$) |- (4,-5);
  \draw [c_data_valid, ->, thick] ($(comment.south)-(0.5,0)$) |- (5,-7);
  \draw [c_data_valid, ->, thick] ($(comment.south)-(0.5,0)$) |- (5,-9);
\end{wave}
